Epistemic Planning for Heterogeneous Robotic Systems

In applications such as search and rescue or disaster relief, heterogeneous multi-robot systems (MRS) can provide significant advantages for complex objectives that require a suite of capabilities. However, within these application spaces, communication is often unreliable, causing inefficiencies or outright failures to arise in most MRS algorithms. Many researchers tackle this problem by requiring all robots to either maintain communication using proximity constraints or assuming that all robots will execute a predetermined plan over long periods of disconnection. The latter method allows for higher levels of efficiency in a MRS, but failures and environmental uncertainties can have cascading effects across the system, especially when a mission objective is complex or time-sensitive. To solve this, we propose an epistemic planning framework that allows robots to reason about the system state, leverage heterogeneous system makeups, and optimize information dissemination to disconnected neighbors. Dynamic epistemic logic formalizes the propagation of belief states, and epistemic task allocation and gossip is accomplished via a mixed integer program using the belief states for utility predictions and planning. The proposed framework is validated using simulations and experiments with heterogeneous vehicles.

==> lettertoeditor.txt <==
Dear Editor,

We are submitting our paper titled "Epistemic Planning for Heterogeneous Robotic Systems" to be considered for possible publication in IROS.
Should you have any questions about our submission, please do not hesitate to contact us.

Thanks,
Sincerely,

Lauren Bramblett (corresponding author)
University of Virginia
qbr5kx@virginia.edu

==> readme.txt <==
Player Information:
We recommend to use VLC media player (Version 3.0.16 or later). The player can be downloaded from https://www.videolan.org . This video can also be played with any video player which supports .mp4 file format such as 'Windows Media Player 12', 'QuickTime Player'
Contact Information: For the extended material, the reader can contact the corresponding author:
Lauren Bramblett
Department of Systems and Information Engineering, University of Virginia, Charlottesville, VA, USA
qbr5kx@virginia.edu

==> summary.txt <==
Title:"Epistemic Planning for Heterogeneous Robotic Systems"
Authors: Lauren Bramblett and Nicola Bezzo

This video shows the simulation and experiment results of our epistemic planning framework for heterogeneous robotic systems. The proposed approach enables a team of robots to explore an environment, while discovering and completing tasks in a cooperative way without the need to maintain constant communication between the robots in the network.
SIMULATIONS:
- The simulation at 0:06 shows an overview of the approach with three robots and one task to find. The robots adapt to the environment and different failures. All robots know there is only one task in the evironment
- The simulation at 0:20 shows five robots with two tasks. The robots must explore the entire environment to ensure all tasks are completed since the number of tasks is unknown a priori.

EXPERIMENTS:
- At 0:32, we show a lab experiment with three agents and one task. The task requires one aerial and one ground vehicle. The robots know a priori that only one task exists in the environment.
- At 0:42, we show a lab experiment with three agents and three tasks. The robots do not know a priori the number of tasks in the environment.


More videos are available at: https://www.bezzorobotics.com/lb-iros23


Contact Information: For the extended material, the reader can contact the corresponding author:
Lauren Bramblett
University of Virginia, Charlottesville, VA, USA
qbr5kx@virginia.edu
https://www.bezzorobotics.com
